Development and characterization of a wingless ICPC HPGe detector with thin amorphous-Ge contacts

High-purity germanium (HPGe) detectors with thin amorphous-germanium (a-Ge) contacts can provide bipolar charge blocking and surface passivation while minimizing contact-related inactive thickness. We report the fabrication and characterization of a p-type inverted coaxial point-contact (ICPC) HPGe detector using thin a-Ge contacts in a wingless geometry that avoids the protective wing structure used in our previous prototype. The detector was fabricated from a USD-grown, zone-refined HPGe crystal and has a mass of 20.0~g. At 77~K, it exhibited picoampere-scale leakage current and an operational depletion voltage of approximately 440~V. Gamma-ray spectroscopy yielded energy resolutions of 1.75~keV FWHM at 59.5~keV and 3.19~keV FWHM at 662~keV. The calibrated charge-injection method gave an absolute capacitance of 0.496~pF, with an estimated method-level relative uncertainty of 6--8\%, consistent with the 0.488~pF value obtained from electrostatic modeling with \texttt{SolidStateDetectors.jl}. With a $^{241}$Am source positioned inside the detector bore, the detector showed a source-correlated excess current and a broad degraded-alpha continuum centered near 3558~keV, demonstrating sensitivity to near-surface interactions. Because the source encapsulation, intervening materials, and near-surface charge-collection response were not independently characterized, the continuum is not used to infer a unique dead-layer thickness or energy-loss mechanism. The principal result is successful fabrication and stable sub-pF operation of a 20-g wingless thin-contact ICPC prototype.

==> README_JINST.txt <==
This project is formatted for submission to JINST using jinstpub.sty.

- main.tex: JINST-formatted manuscript (compile this)
- jinstpub.sty: JINST style package (from SISSA)
- JHEP.bst: BibTeX style (included for convenience; current manuscript uses thebibliography)
- ICPC_draft_EPJC_original.tex: your original EPJC-formatted source (kept for reference)

Notes:
- The manuscript content was kept the same.
- \appendix was inserted before the first appendix section.

